Metamaterial tactile displays with programmable virtual pixels

Tactile displays present information by supplying localized mechanical signals across their surface, but conventional approaches often require an actuator to be positioned at every location where feedback is provided, limiting resolution and increasing complexity. Wave-mediated tactile displays exploit wave transmission to generate virtual pixels using far fewer actuators, but are constrained in resolution by the intrinsic dispersion characteristics of the display medium. Here, we show how this constraint can be overcome by applying metamaterial physics to engineer wave transmission in a rigid plate using an optimized lattice of resonators. The resulting system exhibits a slow-wave dispersion branch that reduces the wavelengths available for constructing virtual pixels, thereby enhancing display resolution by an order of magnitude. We demonstrate a metamaterial tactile display driven by eight peripheral actuators that is capable of generating localized virtual tactile pixels at any surface location with centimeter-scale resolution. The location, timing, and waveform of each pixel can be specified computationally, and the output bandwidth, 75-400 Hz, spans a substantial portion of the tactile frequency range. In four perceptual experiments, participants localized, explored, and discriminated multi-pixel patterns comprising transient and sustained vibrations with accuracies ranging from 95.3% to 100%. This research provides metamaterial engineering methods that enable the design of tactile displays driven by few actuated degrees of freedom, with implications for many future application areas.

==> arxiv_sty_license.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

